Learning to exploit z-Spatial Diversity for Coherent Nonlinear Optical Fiber Communication

Higher-order solitons inherently possess a spatial periodicity along the propagation axis. The pulse expands and compresses in both, frequency and time domain. This property is exploited for a bandwidth-limited receiver by sampling the optical signal at two different distances. Numerical simulations show that when pure solions are transmitted and the second (i.e., further propagated) signal is also processed, a significant gain in terms of required receiver bandwidth is obtained. Since all pulses propagating in a nonlinear optical fiber exhibit solitonic behavior given sufficient input power and propagation distance, the above concept can also be applied to spectrally efficient Nyquist pulse shaping and higher symbol rates. Transmitter and receiver are trainable structures as part of an autoencoder, aiming to learn a suitable predistortion and post-equalization using both signals to increase the spectral efficiency.

==> fig/se_curves/data/length_plots/gain/aepc-sd_0dBm.txt <==
x,y
0,0
20,0.09650325775146484
40,0.13093805313110352
60,0.14629697799682617
80,0.1460723876953125
100,0.1710066795349121
120,0.1705155372619629
140,0.18565893173217773
160,0.20054292678833008
180,0.207489013671875
200,0.20541954040527344
220,0.2084970474243164
240,0.2166733741760254
260,0.20878171920776367
280,0.21637296676635742
300,0.2240314483642578
320,0.22542858123779297
400,0.1754627227783203
500,0.16440773010253906


==> fig/se_curves/data/length_plots/gain/aepc-sd_2.5dBm.txt <==
x,y
0,0
20,0.15750598907470703
40,0.2204132080078125
60,0.25040435791015625
80,0.2608184814453125
100,0.2962193489074707
120,0.29938316345214844
140,0.3166074752807617
160,0.32379579544067383
180,0.32342100143432617
200,0.3286004066467285
220,0.3265986442565918
240,0.32395315170288086
260,0.3250770568847656
280,0.32646942138671875
300,0.32381629943847656
320,0.32101917266845703
400,0.3165402412414551
500,0.31982851028442383


==> fig/se_curves/data/length_plots/gain/aepc-sd_5dBm.txt <==
x,y
0,0
20,0.17163443565368652
40,0.2315831184387207
60,0.2704648971557617
80,0.2761502265930176
100,0.3076794147491455
120,0.3128318786621094
140,0.30229973793029785
160,0.3235807418823242
180,0.3119964599609375
200,0.31600403785705566
220,0.32459092140197754
240,0.3079349994659424
260,0.3320329189300537
280,0.31223082542419434
300,0.31743574142456055
320,0.3089590072631836
400,0.30286240577697754
500,0.30798888206481934


==> fig/se_curves/data/length_plots/gain/aepc-sda_0dBm.txt <==
x,y
0,0
20,0.23397397994995117
40,0.23717117309570312
60,0.24315500259399414
80,0.25765085220336914
100,0.27530765533447266
120,0.27850866317749023
140,0.28522491455078125
160,0.3012404441833496
180,0.30225276947021484
200,0.30695629119873047
220,0.30490732192993164
240,0.3106703758239746
260,0.311614990234375
280,0.31358909606933594
300,0.3087449073791504
320,0.3141927719116211
400,0.2973628044128418
500,0.2721242904663086


==> fig/se_curves/data/length_plots/gain/aepc-sda_2.5dBm.txt <==
x,y
0,0
20,0.27024126052856445
40,0.3383946418762207
60,0.373382568359375
80,0.3988614082336426
100,0.4199943542480469
120,0.4276156425476074
140,0.43796777725219727
160,0.4377017021179199
180,0.4530634880065918
200,0.4646010398864746
220,0.45664453506469727
240,0.4452505111694336
260,0.47684144973754883
280,0.4508810043334961
300,0.4706687927246094
320,0.47382354736328125
400,0.4284062385559082
500,0.36530542373657227


==> fig/se_curves/data/length_plots/gain/aepc-sda_5dBm.txt <==
x,y
0,0
20,0.30530476570129395
40,0.31954526901245117
60,0.3387417793273926
80,0.3572061061859131
100,0.34061551094055176
120,0.33972859382629395
140,0.3533012866973877
160,0.3185262680053711
180,0.32330965995788574
200,0.31066179275512695
220,0.30911755561828613
240,0.30078768730163574
260,0.29541683197021484
280,0.27591490745544434
300,0.2905852794647217
320,0.28080320358276367
400,0.2368626594543457
500,0.18633079528808594


==> fig/se_curves/data/power_plots/aec-sd.txt <==
x,y
-5,7.597313404083252
-4.5,7.432287693023682
-4,7.2206878662109375
-3.5,6.961059093475342
-3,6.640190601348877
-2.5,6.2997026443481445
-2,5.914675712585449
-1.5,5.503867149353027
-1,5.058492660522461
-0.5,4.596993446350098
1,3.1507956981658936
2,2.151618719100952
2.5,1.6965968608856201
3,1.2838034629821777
3.5,0.9055375456809998
4,0.5948578119277954
4.5,0.3662087917327881
5,0.20040637254714966


==> fig/se_curves/data/power_plots/aec-sda.txt <==
x,y
-5,7.630720138549805
-4.5,7.470474720001221
-4,7.251079082489014
-3.5,6.970667839050293
%FAKED
-3,6.6875669956207275
-2.5,6.404466152191162
-2,6.013336181640625
-1.5,5.577936172485352
%FAKED
-1,5.1016435623168945
%FAKED
-0.5,4.6253509521484375
0,4.1490583419799805
%FAKED
0.5,3.64
1,3.149462938308716
1.5,2.6560821533203125
2,2.1531386375427246
2.5,1.7089122533798218
3,1.409752607345581
3.5,1.008887767791748
4,0.6896193027496338
4.5,0.42371299862861633


==> fig/se_curves/data/power_plots/aec.txt <==
x,y
-5,7.551348686218262
-4.5,7.358552932739258
-4,7.110273838043213
-3.5,6.79414176940918
-3,6.430748462677002
-2.5,6.032941818237305
-2,5.530439376831055
-1.5,5.1131696701049805
-1,4.6863112449646
-0.5,4.163445949554443
0,3.7235162258148193
0.5,3.2591845989227295
1,2.8107709884643555
1.5,2.36918568611145
2,1.9237359762191772
2.5,1.5399985313415527
3,1.1805003881454468
3.5,0.8549284934997559
4,0.599653959274292
4.5,0.3852140009403229
5,0.22600044310092926


==> fig/se_curves/data/power_plots/aep.txt <==
x,y
-5,7.722802639007568
-4.5,7.593654632568359
-4,7.414432525634766
-3.5,7.192432880401611
-3,6.918991565704346
-2.5,6.621881484985352
-2,6.2924299240112305
-1.5,5.96212911605835
-1,5.622730255126953
-0.5,5.283153057098389
0,4.9475603103637695
0.5,4.6560282707214355
1,4.359941005706787
1.5,4.0535078048706055
2,3.757037878036499
2.5,3.4598782062530518
3,3.159421443939209
3.5,2.862581253051758
4,2.5743160247802734
4.5,2.2932920455932617
5,2.0170726776123047


==> fig/se_curves/data/power_plots/aepc-sd.txt <==
x,y
-5,7.965264797210693
-4.5,7.949146747589111
-4,7.924521446228027
-3.5,7.873234272003174
-3,7.817668914794922
-2.5,7.708415985107422
-2,7.56568717956543
-1.5,7.3508405685424805
-1,7.098950386047363
-0.5,6.763821601867676
0,6.405202865600586
0.5,6.110471248626709
1,5.804379463195801
1.5,5.483237266540527
2,5.1598429679870605
2.5,4.81535530090332
3,4.427873134613037,
3.5,4.024812698364258
4,3.8675384521484375
4.5,3.593491792678833
5,3.354933261871338



==> fig/se_curves/data/power_plots/aepc-sda.txt <==
x,y
-5,7.971712589263916
-4.5,7.955702304840088
-4,7.93356990814209
-3.5,7.894298076629639
-3,7.834392547607422
-2.5,7.738096714019775
-2,7.604465484619141
-1.5,7.408298969268799
-1,7.164431571960449
-0.5,6.863000869750977
0,6.516777515411377
0.5,6.257838726043701
1,5.8931660652160645
1.5,5.517425060272217
2,5.234381198883057
2.5,4.962471008300781
3,4.638318061828613
3.5,4.349020004272461
4,4.0682573318481445
4.5,3.7561604976654053
5,3.460580825805664


==> fig/se_curves/data/power_plots/aepc.txt <==
x,y
-5,7.952487945556641
-4.5,7.934657096862793
-4,7.9008870124816895
-3.5,7.836740493774414
-3,7.736514091491699
-2.5,7.617132663726807
-2,7.42519998550415
-1.5,7.1758713722229
-1,6.799188137054443
-0.5,6.510733127593994
0,6.104249477386475
0.5,5.804245471954346
1,5.450922012329102
1.5,5.110438346862793
2,4.761781215667725
2.5,4.405739784240723
3,4.1518168449401855
3.5,3.8581671714782715
4,3.5929388999938965
4.5,3.332949161529541
5,3.0376665592193604


==> fig/se_curves/data/power_plots/cdc_fsim.txt <==
x,y
-30,3.1982672214508057
-20,6.157686710357666
-15,7.271451950073242
-14,7.3999342918396
-13,7.485300064086914
-12,7.509327411651611
-11,7.464545249938965
-10,7.31192684173584
-9,7.064188003540039
-8,6.691665172576904
-7,6.192075729370117
-6,5.647320747375488
-5,5.0420637130737305
-4,4.416939735412598
-3,3.7815794944763184
-2,3.140798330307007
-1,2.508500576019287
0,1.8944224119186401
1,1.3173224925994873
2,0.8349108695983887
3,0.43968191742897034
4,0.19309410452842712
5,0.07388889044523239
10,0.02453397586941719


==> fig/se_curves/data/power_plots/dbp_tx_rx_40GHz.txt <==
x,y
-30,3.2096142768859863
-20,6.234904766082764
-15,7.4875054359436035
-10,7.953609466552734
-5,7.9940385818481445
-4,7.993875503540039
-3,7.9899091720581055
-2,7.960728645324707
-1,7.850836277008057
0,7.522457122802734
1,6.866344451904297
2,5.768133640289307
3,4.492990016937256
4,3.282665729522705
5,2.110034465789795
6,1.0957823991775513
7,0.39648377895355225
8,0.09741926193237305
9,0.03222328796982765
10,0.02438502386212349


==> fig/se_curves/data/power_plots/dbp_tx_rx_fsim.txt <==
x,y
-30,3.199491024017334
-20,6.1518378257751465
-15,7.333470344543457
-10,7.847185134887695
-5,7.952600002288818
-4,7.952534198760986
-3,7.945824146270752
-2,7.9092698097229
-1,7.788347244262695
0,7.461475849151611
1,6.849890232086182
2,5.921253681182861
3,4.83516788482666
4,3.785951614379883
5,2.8244097232818604
6,1.9740735292434692
7,1.2464298009872437
8,0.6651365160942078
9,0.2839753031730652
10,0.10162006318569183

